Photometric redshifts and selection of high redshift galaxies in the NTT and Hubble Deep Fields

We present and compare in this paper new photometric redshift catalogs of the galaxies in three public fields: the NTT Deep Field, the HDF-N and the HDF-S. Photometric redshifts have been obtained for thewhole sample, by adopting a $\chi^2$ minimization technique on a spectral library drawn from the Bruzual and Charlot synthesis models, with the addition of dust and intergalactic absorption. The accuracy, determined from 125 galaxies with known spectroscopic redshifts, is $\sigma_z\sim 0.08 (0.3)$ in the redshift intervals $z=0-1.5 (1.5-3.5)$. The global redshift distribution of I-selected galaxies shows a distinct peak at intermediate redshifts, z~0.6 at I_{AB}<26 and z~0.8 at I_{AB}<27.5 followed by a tail extending to z~6. We also present for the first time the redshift distribution of the total IR-selected sample to faint limits ($Ks \leq 21$ and $J\leq22$). It is found that the number density of galaxies at 1.25<z<1.5 is ~ 0.1 /arcmin^22 at J<=21 and ~1./arcmin^2} at J<22, and drops to 0.3/arcmin^2 (at J<22) at 1.5<z<2. The HDFs data sets are used to compare the different results from color selection criteria and photometric redshifts in detecting galaxies in the redshift range 3.5<z<4.5 Photometric redshifts predict a number of high z candidates in both the HDF-N and HDF-S that is nearly 2 times larger than color selection criteria, and it is shown that this is primarily due to the inclusion of dusty models that were discarded in the original color selection criteria by Madau et al 1998. In several cases, the selection of these objects is made possible by the constraints from the IR bands. Finally, it is shown that galactic M stars may mimic z>5 candidates in the HDF filter set and that the 4 brightest candidates at $z>5$ in the HDF-S are indeed most likely M stars. (ABRIDGED)

==> fontana.tab2.dat <==
\documentstyle{article}
\textheight=30truecm
\textwidth=17truecm
\voffset=-4truecm
\hoffset=-2.5truecm
\begin{document}
\pagestyle{empty}
\begin{table}
\centerline {TABLE 1}
\begin{tabular}{rcccccccllll}
\ \\
\hline
\hline
\ \\
 ID&$\alpha$ [h]&$\delta$ [deg]&U&B&V&R&I& J& K&$z_{phot}$&$r_{hl}$\\
\\
\hline
\ \\
 n0001&12: 5:18.01&-7:44:40.98&24.74&24.28&23.33&22.85&22.63&21.92&21.01&0.34&0.25\\
 n0002&12: 5:18.43&-7:44:40.43&24.72&24.46&23.83&23.06&22.12&20.93&19.43&0.80&0.63\\
 n0003&12: 5:18.21&-7:44:39.53&23.35&23.20&22.42&21.79&21.61&21.14&20.28&0.26&0.66\\
 n0005&12: 5:17.81&-7:43:33.34&25.19&24.86&24.27&23.96&23.54&22.28&21.76&0.10&-\\
 n0006&12: 5:17.79&-7:43:26.36&25.80&25.88&24.43&24.12&23.97&22.49&21.63&0.29&-\\
 n0007&12: 5:18.04&-7:45: 1.96&24.26&23.85&23.17&22.29&21.38&20.09&18.63&0.74&0.59\\
 n0009&12: 5:17.99&-7:44:47.85&25.19&24.97&24.67&24.11&23.75&22.56&21.80&0.73&-\\
 n0011&12: 5:18.09&-7:44:24.83&25.24&25.26&25.19&24.23&23.77&23.11&22.24&0.69&0.26\\
 n0012&12: 5:18.08&-7:43:52.76&25.13&25.06&24.58&24.22&24.27&23.64&25.65&0.35&0.40\\
 n0013&12: 5:18.15&-7:43:55.28&25.30&24.89&24.25&23.96&23.62&23.51&21.32&2.70&0.43\\
 n0015&12: 5:18.37&-7:45: 1.21&25.85&30.05&25.90&24.17&23.92&23.73&22.13&4.15&0.36\\
 n0016&12: 5:18.43&-7:43: 9.44&25.80&24.85&23.84&22.77&22.11&20.97&19.55&0.40&0.45\\
 n0017&12: 5:18.33&-7:45: 5.45&25.29&25.08&24.85&24.33&24.14&23.21&22.08&0.68&0.12\\
 n0019&12: 5:18.26&-7:43:14.77&25.82&25.43&24.66&24.28&24.01&22.41&20.94&1.88&0.44\\
 n0020&12: 5:18.27&-7:43: 8.55&24.90&25.05&24.17&24.41&23.97&22.73&22.60&0.25&-\\
 n0022&12: 5:18.34&-7:45:11.89&26.14&26.00&25.80&25.13&24.59&30.00&22.60&0.75&0.41\\
 n0023&12: 5:18.38&-7:44:13.97&26.56&26.03&25.68&24.98&24.57&23.30&22.32&1.20&1.46\\
 n0024&12: 5:18.46&-7:45: 0.38&27.49&25.92&25.42&24.89&24.51&23.36&21.98&2.30&0.32\\
 n0026&12: 5:18.66&-7:44:16.97&24.48&24.25&23.90&23.29&22.94&21.56&20.39&1.19&0.43\\
 n0027&12: 5:19.60&-7:43:33.46&22.15&21.26&20.08&19.30&18.85&17.79&16.65&0.25&1.11\\
 n0029&12: 5:18.48&-7:44:25.02&26.34&27.30&26.28&25.30&24.60&23.57&23.95&0.65&0.15\\
 n0030&12: 5:18.58&-7:43:14.03&25.17&25.10&24.36&23.84&23.18&22.23&20.76&0.77&0.47\\
 n0032&12: 5:19.08&-7:43:24.51&23.98&23.02&21.73&20.87&20.43&19.49&18.49&0.33&0.60\\
 n0033&12: 5:18.54&-7:44: 5.85&30.20&30.05&27.18&25.56&24.83&25.32&23.01&4.32&0.15\\
 n0034&12: 5:18.89&-7:44:18.35&23.95&23.92&23.49&22.94&22.20&21.22&20.11&0.81&0.65\\
 n0036&12: 5:18.60&-7:44:33.28&25.97&25.53&25.17&25.29&24.38&23.78&30.00&0.96&0.19\\
 n0037&12: 5:18.80&-7:44: 1.86&25.29&25.20&24.95&24.46&23.92&22.85&22.29&0.80&0.48\\
 n0039&12: 5:19.00&-7:44:54.74&24.67&24.55&24.09&23.49&23.08&21.65&20.47&1.16&0.35\\
 n0040&12: 5:18.77&-7:45: 5.73&25.49&25.05&24.83&24.19&24.01&22.18&21.33&1.31&0.16\\
 n0041&12: 5:18.79&-7:44:37.97&28.30&25.50&25.02&24.56&24.23&23.85&21.74&2.68&0.33\\
 n0042&12: 5:18.64&-7:43:19.25&26.50&26.33&26.27&25.81&25.37&30.00&22.93&1.21&0.18\\
 n0043&12: 5:19.16&-7:43:29.42&24.46&24.57&24.39&23.27&22.79&22.41&20.98&0.65&0.65\\
 n0045&12: 5:18.73&-7:44:26.77&25.98&25.76&25.75&25.84&25.09&25.60&23.64&0.13&0.10\\
 n0046&12: 5:18.74&-7:44: 3.03&25.87&26.32&26.14&25.26&24.34&24.20&30.00&0.80&0.19\\
 n0047&12: 5:18.76&-7:45:13.33&30.20&28.00&26.33&25.19&25.37&23.80&24.29&4.04&0.15\\
 n0048&12: 5:18.95&-7:45: 4.59&24.95&24.74&24.35&23.64&23.21&22.07&20.60&0.67&0.31\\
 n0049&12: 5:19.41&-7:44:44.51&23.55&22.54&21.25&20.41&19.93&18.82&17.64&0.28&0.52\\
 n0050&12: 5:18.80&-7:43:34.58&27.77&26.13&25.88&25.09&24.81&23.91&23.20&2.32&0.16\\
 n0051&12: 5:18.89&-7:44:55.82&30.20&28.19&26.92&25.57&25.04&23.46&22.67&4.38&0.28\\
 n0052&12: 5:19.39&-7:44:40.43&23.32&23.22&22.67&21.88&21.16&20.18&19.11&0.73&0.45\\
 n0053&12: 5:19.06&-7:44: 1.89&25.19&24.52&24.18&23.83&23.57&23.16&21.30&2.39&0.39\\
 n0054&12: 5:18.96&-7:43:36.32&27.13&25.78&25.11&24.81&24.63&23.66&23.78&2.77&0.40\\
 n0055&12: 5:19.03&-7:43:56.78&26.07&26.37&25.50&24.37&23.30&21.56&20.08&0.76&0.01\\
 n0056&12: 5:19.01&-7:43:53.08&25.93&25.42&25.34&24.96&24.82&23.84&22.60&2.30&0.38\\
 n0057&12: 5:18.97&-7:43:39.89&26.81&27.32&26.75&25.45&25.18&24.01&23.26&0.62&0.15\\
 n0058&12: 5:18.99&-7:44:21.08&30.20&28.33&26.06&25.32&24.81&24.20&22.45&3.07&0.07\\
 n0059&12: 5:19.02&-7:45: 0.52&26.92&26.97&26.81&26.11&25.01&25.21&30.00&0.94&-\\
 n0060&12: 5:19.01&-7:43:12.38&25.75&25.25&25.05&24.75&24.57&24.23&22.28&2.37&0.22\\
 n0061&12: 5:19.38&-7:44:16.98&24.07&23.96&23.48&22.72&22.20&21.25&20.14&0.69&0.45\\
 n0062&12: 5:19.13&-7:44:56.58&25.25&25.50&25.05&24.43&23.88&22.68&21.62&0.73&-\\
 n0063&12: 5:19.14&-7:45:14.04&25.50&25.13&24.91&24.57&24.51&23.30&23.52&2.13&0.20\\
 n0069&12: 5:19.15&-7:43:37.65&25.09&25.19&24.99&24.77&24.49&23.09&30.00&1.66&0.14\\
 n0072&12: 5:19.20&-7:43:16.70&25.77&25.39&25.18&24.82&24.29&23.26&21.75&1.14&0.43\\
 n0073&12: 5:19.27&-7:44: 3.11&26.21&25.62&25.15&24.89&24.75&23.73&22.78&0.10&0.34\\
 n0074&12: 5:19.17&-7:43:42.29&27.51&27.02&25.91&25.53&25.36&24.69&30.00&3.33&0.22\\
 n0075&12: 5:19.23&-7:43:27.87&26.08&25.61&25.36&25.24&25.28&30.00&23.02&2.60&0.30\\
 n0076&12: 5:19.24&-7:44:19.79&26.05&25.98&25.81&25.30&24.55&23.50&22.62&1.01&0.08\\
 n0077&12: 5:19.21&-7:44:12.05&26.47&27.65&26.50&26.00&25.10&24.41&25.63&0.70&-\\
 n0078&12: 5:19.21&-7:43:49.86&26.08&27.18&26.27&25.92&25.19&30.00&24.13&0.74&0.99\\
 n0081&12: 5:19.35&-7:44:31.46&27.53&25.94&25.12&24.87&25.23&23.30&23.68&3.16&0.21\\
 n0082&12: 5:19.33&-7:45: 4.72&30.20&26.73&25.92&25.46&24.82&23.85&23.98&0.10&0.50\\
 n0085&12: 5:19.41&-7:45:20.46&25.78&25.95&25.52&25.10&24.53&27.26&22.87&0.79&-\\
 n0087&12: 5:19.55&-7:44:56.08&25.70&25.61&25.32&24.57&24.09&22.71&23.49&0.69&0.20\\
 n0088&12: 5:19.55&-7:44:20.58&25.30&25.45&25.30&24.69&25.27&23.10&22.49&0.52&0.32\\
 n0089&12: 5:19.53&-7:44: 7.21&25.73&25.63&25.24&24.68&24.57&23.53&22.44&0.47&0.39\\
 n0090&12: 5:19.50&-7:43:52.49&25.42&25.71&25.40&24.93&24.62&23.46&24.28&0.46&0.30\\
 n0091&12: 5:19.56&-7:44:22.35&26.47&25.93&25.73&25.04&24.63&23.69&23.29&0.75&0.25\\
 n0092&12: 5:19.91&-7:44:55.00&25.01&24.36&23.58&22.99&22.60&22.19&21.33&0.10&0.56\\
 n0094&12: 5:19.62&-7:45:18.21&27.91&26.58&26.47&25.17&24.67&23.77&22.74&0.63&0.11\\
 n0098&12: 5:19.68&-7:44:31.15&30.20&30.05&26.47&25.88&25.34&30.00&30.00&0.24&0.40\\
 n0099&12: 5:19.67&-7:43:39.97&28.87&30.05&29.86&26.22&24.76&23.12&22.36&4.55&-\\
 n0101&12: 5:19.73&-7:43: 7.23&25.38&25.06&24.91&24.19&23.57&22.97&21.90&0.71&0.17\\
 n0102&12: 5:19.92&-7:45: 6.62&25.50&25.25&24.94&24.41&24.00&23.09&21.97&0.77&0.25\\
 n0104&12: 5:19.89&-7:44:42.10&25.18&25.08&24.90&24.58&24.29&23.79&23.47&0.88&0.20\\
 n0105&12: 5:19.77&-7:43:44.80&25.69&25.95&26.06&25.54&25.08&30.00&22.29&0.78&0.38\\
 n0107&12: 5:20.01&-7:44: 3.93&25.29&24.74&24.43&24.05&23.87&22.54&21.61&2.09&0.42\\
 n0108&12: 5:19.82&-7:43:11.58&26.14&25.48&24.99&24.62&24.33&23.84&22.38&0.10&0.17\\
 n0109&12: 5:22.22&-7:43:33.79&20.61&19.64&18.32&17.61&17.20&15.95&14.76&0.19&2.17\\
 n0110&12: 5:19.90&-7:43:49.98&25.53&26.09&25.89&25.62&25.14&23.12&22.59&1.47&0.18\\
 n0111&12: 5:19.93&-7:43:21.40&26.47&26.09&25.49&24.85&25.10&27.12&22.51&0.40&0.31\\
 n0113&12: 5:19.99&-7:44:27.74&30.20&26.28&25.59&25.30&25.17&30.00&23.25&2.81&0.17\\
 n0114&12: 5:20.05&-7:43:35.71&26.13&25.49&25.16&24.60&24.57&23.76&21.71&2.23&0.42\\
 n0115&12: 5:20.04&-7:45: 6.76&30.20&26.74&26.38&25.38&25.10&24.31&22.71&0.59&0.26\\
 n0117&12: 5:20.04&-7:44:42.08&27.02&27.81&26.78&25.72&25.25&23.53&30.00&0.52&0.29\\
 n0120&12: 5:20.22&-7:44:43.63&27.09&26.91&25.51&24.38&23.21&21.19&18.93&0.85&0.46\\
 n0121&12: 5:20.31&-7:44: 0.10&24.51&24.40&24.14&23.53&23.16&21.81&20.66&1.16&0.38\\
 n0123&12: 5:20.20&-7:43:57.45&26.02&25.29&24.83&24.40&23.83&22.62&21.16&1.15&0.10\\
 n0125&12: 5:20.32&-7:45:19.40&25.86&25.21&24.75&24.12&24.31&30.00&21.69&2.61&0.48\\
 n0126&12: 5:20.23&-7:44:23.59&30.20&26.97&26.41&25.98&25.28&25.92&23.10&1.03&-\\
 n0127&12: 5:20.45&-7:45:17.13&25.50&25.04&24.83&23.84&23.37&23.10&21.92&0.69&0.34\\
 n0130&12: 5:20.50&-7:43:52.57&24.07&24.14&23.76&23.29&22.64&21.95&20.88&0.80&0.18\\
 n0131&12: 5:20.61&-7:45: 5.40&25.20&24.50&23.62&22.56&22.14&21.32&20.04&0.49&0.48\\
 n0132&12: 5:20.42&-7:44:10.69&26.78&25.98&25.06&24.45&24.13&22.71&20.93&2.37&0.37\\
 n0133&12: 5:20.33&-7:43:40.01&26.22&25.75&25.48&25.35&24.79&24.70&22.29&0.10&0.45\\
 n0135&12: 5:20.52&-7:43:46.03&24.74&24.55&24.28&23.97&23.75&22.39&21.51&1.84&0.55\\
 n0137&12: 5:20.40&-7:44:37.07&27.32&25.56&25.17&24.97&24.77&25.45&22.97&2.87&0.37\\
 n0138&12: 5:20.36&-7:44:55.32&30.20&28.24&26.25&24.83&25.24&30.00&23.04&4.09&0.00\\
 n0139&12: 5:20.54&-7:43:48.36&24.81&24.41&24.05&23.64&23.51&22.16&21.13&2.04&0.26\\
 n0141&12: 5:20.36&-7:43:11.28&27.21&26.12&26.03&25.11&24.50&23.16&21.29&1.36&0.15\\
 n0142&12: 5:20.76&-7:43:50.21&24.11&24.06&23.68&23.00&22.37&21.64&20.58&0.71&0.60\\
 n0143&12: 5:20.47&-7:44: 1.79&25.29&25.55&25.39&25.01&25.12&25.90&30.00&0.47&0.34\\
 n0145&12: 5:20.48&-7:44:45.14&26.40&25.95&26.27&25.61&24.62&24.06&30.00&1.03&0.19\\
 n0148&12: 5:20.99&-7:44:35.06&24.30&24.05&23.83&23.32&22.96&21.45&20.53&1.17&0.81\\
 n0150&12: 5:21.19&-7:43:42.39&23.37&23.24&22.86&22.23&21.78&20.44&19.18&0.71&0.76\\
 n0151&12: 5:20.78&-7:44:18.51&25.99&25.88&25.23&24.36&23.83&22.40&20.45&1.12&0.30\\
 n0153&12: 5:20.86&-7:43:37.63&25.90&24.93&23.85&23.33&23.14&22.51&22.12&2.81&0.35\\
 n0154&12: 5:20.75&-7:43:41.95&24.70&24.35&24.00&23.46&23.09&21.77&20.36&1.22&0.27\\
 n0155&12: 5:20.70&-7:44:47.76&26.55&26.15&26.03&25.26&24.35&24.80&22.65&0.84&0.39\\
 n0156&12: 5:20.85&-7:44:52.37&24.92&24.61&24.33&23.67&23.08&22.60&21.61&0.73&0.23\\
 n0157&12: 5:20.85&-7:43:23.54&25.73&25.71&25.18&24.83&24.48&23.55&22.35&0.27&0.56\\
 n0158&12: 5:20.80&-7:43:13.32&26.01&25.23&24.64&24.34&23.72&21.85&20.08&1.77&0.48\\
 n0160&12: 5:20.68&-7:43: 8.75&25.09&25.46&25.10&24.94&24.50&23.39&21.83&1.67&0.12\\
 n0161&12: 5:21.16&-7:44:46.23&23.16&22.99&22.48&21.79&21.11&20.10&18.75&0.77&0.16\\
 n0519&12: 5:21.11&-7:43:33.59&26.10&25.11&24.86&24.37&24.65&22.39&21.37&2.17&-\\
 n0165&12: 5:20.84&-7:44:56.99&26.00&25.51&25.09&24.66&24.34&22.94&22.02&1.93&0.07\\
 n0166&12: 5:20.76&-7:43:36.74&26.96&25.71&25.26&24.33&23.92&23.57&30.00&2.30&-\\
 n0168&12: 5:20.93&-7:43:51.25&27.62&27.17&26.50&24.83&23.94&21.42&19.21&1.21&0.76\\
 n0171&12: 5:20.92&-7:43:21.98&26.94&27.36&26.00&24.70&23.91&22.96&23.33&0.64&0.45\\
 n0173&12: 5:20.92&-7:43:54.35&25.40&25.25&24.75&24.38&24.48&23.94&26.01&0.35&0.23\\
 n0174&12: 5:21.12&-7:45: 1.75&26.23&26.16&25.01&23.85&23.11&21.73&20.15&0.57&0.30\\
 n0175&12: 5:20.99&-7:44: 3.65&26.11&25.25&24.67&24.20&23.93&23.41&21.97&2.50&0.48\\
 n0176&12: 5:21.02&-7:43:19.77&25.45&25.12&24.78&24.40&24.24&23.63&22.35&1.91&0.28\\
 n0177&12: 5:20.99&-7:43:43.71&25.68&26.14&25.72&24.73&23.86&22.48&21.10&0.75&0.23\\
 n0178&12: 5:21.27&-7:44:41.49&25.38&24.67&24.25&23.77&23.35&22.63&21.38&1.90&0.57\\
 n0179&12: 5:21.13&-7:44:38.13&30.20&25.97&25.69&25.39&25.03&30.00&22.42&2.64&0.37\\
 n0182&12: 5:21.14&-7:44:29.00&25.97&25.87&25.43&24.64&24.01&23.18&21.45&0.72&0.05\\
 n0183&12: 5:21.08&-7:45:16.18&25.64&25.34&25.47&25.11&24.86&25.16&24.42&2.31&0.17\\
 n0185&12: 5:21.38&-7:44:36.29&24.78&24.51&24.26&23.67&23.20&22.35&21.16&0.76&0.50\\
 n0186&12: 5:21.23&-7:44:28.45&25.46&25.39&25.06&24.60&24.36&23.56&22.44&0.51&0.22\\
 n0187&12: 5:21.17&-7:44:26.33&26.58&26.12&25.93&25.17&24.54&22.95&21.27&1.18&0.62\\
 n0188&12: 5:21.14&-7:44: 6.30&27.23&25.65&25.48&24.97&25.02&24.05&22.55&2.79&0.29\\
 n0189&12: 5:21.20&-7:45:19.55&27.11&25.50&24.90&24.38&24.40&22.87&24.31&2.71&0.20\\
 n0190&12: 5:21.15&-7:45:12.49&30.20&26.99&27.10&25.64&24.96&30.00&22.69&0.70&0.22\\
 n0191&12: 5:21.18&-7:43:37.44&26.26&26.25&25.42&24.32&24.04&24.17&21.59&0.53&0.32\\
 n0192&12: 5:21.22&-7:44:40.93&26.47&26.58&26.33&25.32&24.41&23.63&22.54&0.80&-\\
 n0194&12: 5:21.20&-7:43:19.98&28.91&26.85&26.58&25.61&24.72&23.82&22.13&0.79&0.56\\
 n0195&12: 5:21.40&-7:44:42.33&28.31&26.19&25.11&24.53&24.12&23.35&22.03&2.67&-\\
 n0196&12: 5:21.38&-7:43:58.00&27.27&26.13&25.97&24.92&24.19&22.19&20.92&1.16&0.40\\
 n0197&12: 5:21.41&-7:44:46.12&26.40&26.27&25.20&24.98&24.64&24.17&23.98&0.28&0.44\\
 n0199&12: 5:21.43&-7:44: 5.28&27.61&26.00&25.38&24.88&24.88&27.16&22.97&2.75&0.09\\
 n0202&12: 5:21.51&-7:44: 6.85&25.90&25.57&25.36&25.06&25.35&23.79&24.85&2.13&0.22\\
 n0204&12: 5:21.73&-7:43:45.86&25.29&25.17&24.43&23.44&23.20&22.36&21.46&0.51&0.57\\
 n0205&12: 5:21.51&-7:45: 5.87&26.60&26.39&25.93&25.74&24.66&23.94&23.70&0.94&0.33\\
 n0206&12: 5:21.55&-7:43:16.69&30.20&25.70&25.03&24.41&24.27&23.48&21.62&2.71&0.22\\
 n0208&12: 5:21.67&-7:44:53.60&30.20&26.43&25.32&24.75&24.17&24.34&21.78&0.24&0.31\\
 n0210&12: 5:21.55&-7:43:44.47&25.37&25.35&25.42&25.16&24.87&23.71&22.30&1.17&0.16\\
 n0211&12: 5:21.59&-7:44:20.91&30.20&27.39&25.92&24.89&24.79&24.09&23.02&3.69&0.53\\
 n0213&12: 5:21.87&-7:44:15.81&25.17&24.67&23.80&23.21&22.93&22.74&20.85&0.28&0.35\\
 n0214&12: 5:21.74&-7:43:20.00&25.65&25.86&24.94&24.07&23.50&24.16&22.29&0.51&0.34\\
 n0215&12: 5:21.76&-7:44:52.52&27.96&25.79&25.20&24.95&24.71&24.67&22.46&2.83&0.54\\
 n0218&12: 5:21.85&-7:43:39.67&25.75&26.24&25.22&24.59&24.17&25.06&21.62&0.35&1.05\\
 n0219&12: 5:22.22&-7:43:16.50&22.20&21.75&20.99&20.43&20.09&19.49&18.57&0.10&0.29\\
 n0222&12: 5:22.13&-7:44:29.94&24.00&23.85&23.50&22.97&22.14&21.32&20.31&0.82&0.51\\
 n0223&12: 5:21.80&-7:43:16.41&25.94&25.45&24.97&24.49&24.78&30.00&25.32&1.41&0.26\\
 n0224&12: 5:21.96&-7:43:40.72&25.88&25.97&25.25&24.89&24.35&24.07&22.20&0.28&0.98\\
 n0225&12: 5:21.79&-7:43:10.95&27.46&26.14&25.75&25.55&25.19&30.00&30.00&2.61&0.28\\
 n0226&12: 5:21.89&-7:43:11.92&25.69&25.72&25.08&24.44&24.20&23.31&21.41&0.41&0.25\\
 n0227&12: 5:21.92&-7:44: 7.88&26.06&25.75&25.31&24.81&24.43&22.72&20.35&2.38&0.32\\
 n0229&12: 5:22.19&-7:43:47.57&30.20&25.99&24.51&23.09&22.14&20.96&19.36&0.59&0.22\\
 n0230&12: 5:22.01&-7:44:59.08&25.46&25.62&25.10&23.95&24.73&25.21&22.42&0.50&0.20\\
 n0231&12: 5:22.12&-7:43:26.71&27.86&26.30&24.84&24.47&24.16&23.25&21.83&3.23&0.62\\
 n0232&12: 5:22.05&-7:44:14.58&25.33&25.06&24.44&24.06&23.92&23.53&21.55&0.34&0.16\\
 n0233&12: 5:21.91&-7:43:10.60&26.69&26.19&25.50&24.70&24.65&25.71&22.15&0.43&0.01\\
 n0237&12: 5:21.99&-7:44: 1.31&30.20&28.04&25.85&24.92&24.92&30.00&22.29&3.98&0.30\\
 n0238&12: 5:22.03&-7:43:46.79&30.20&25.59&25.10&24.88&25.36&24.29&23.09&3.13&0.33\\
 n0240&12: 5:22.02&-7:44:57.02&27.29&26.81&25.89&25.39&24.77&30.00&23.88&0.10&0.00\\
 n0241&12: 5:22.31&-7:45:13.82&25.21&24.52&24.20&23.83&23.72&22.67&21.16&2.40&0.21\\
 n0244&12: 5:22.35&-7:45: 8.55&25.00&24.23&23.67&23.19&23.06&22.22&20.65&2.51&0.22\\
 n0245&12: 5:22.23&-7:43:57.72&26.21&26.39&25.59&24.59&24.11&23.77&22.30&0.60&0.32\\
 n0246&12: 5:22.62&-7:43:30.93&22.42&22.08&20.99&20.28&19.88&19.04&17.82&0.33&0.54\\
 n0250&12: 5:22.23&-7:43:11.18&25.84&25.27&24.77&24.17&24.01&23.92&22.09&1.90&0.44\\
 n0251&12: 5:22.65&-7:44:58.64&24.84&24.82&23.69&22.77&21.79&20.34&18.47&0.70&0.64\\
 n0253&12: 5:22.23&-7:45:12.81&25.24&25.43&25.32&24.88&24.77&27.35&22.19&0.52&0.22\\
 n0254&12: 5:22.91&-7:44:41.59&21.60&21.36&20.75&20.37&20.01&19.62&18.63&1.87&0.36\\
 n0256&12: 5:22.52&-7:45:20.24&24.67&24.36&23.64&22.92&22.81&22.12&21.04&0.41&0.47\\
 n0258&12: 5:22.58&-7:44:23.97&25.03&24.85&24.42&23.44&23.22&22.60&21.28&0.54&0.42\\
 n0259&12: 5:22.43&-7:45:11.42&27.43&26.60&25.67&24.46&24.14&23.77&22.60&0.50&0.28\\
 n0260&12: 5:22.33&-7:43:23.30&28.81&25.90&25.56&25.02&25.15&26.83&22.92&2.61&0.20\\
 n0261&12: 5:22.38&-7:44:52.51&30.20&27.54&26.11&25.05&24.55&24.01&30.00&3.51&0.25\\
 n0262&12: 5:22.38&-7:44:43.80&26.09&26.68&25.93&25.10&24.88&30.00&30.00&0.52&0.25\\
 n0263&12: 5:22.41&-7:43:51.24&27.59&30.05&26.18&25.05&24.11&21.27&19.61&1.25&0.12\\
 n0265&12: 5:22.49&-7:44:33.05&26.62&25.38&24.99&24.79&24.92&23.85&30.00&2.86&0.22\\
 n0267&12: 5:22.62&-7:45:14.81&25.90&26.14&25.80&24.65&24.29&22.03&20.11&1.15&0.41\\
 n0268&12: 5:22.81&-7:44:53.53&25.48&25.73&24.26&23.50&22.50&20.82&18.75&0.74&0.88\\
 n0270&12: 5:22.49&-7:43: 2.92&27.23&25.72&24.73&24.68&24.85&23.17&21.87&3.18&-\\
 n0272&12: 5:22.57&-7:44:52.85&30.20&26.99&26.20&25.71&25.10&28.42&23.10&1.83&0.16\\
 n0274&12: 5:22.85&-7:44:15.87&25.94&24.99&24.33&23.68&23.59&22.90&21.79&1.91&0.53\\
 n0275&12: 5:22.67&-7:43: 5.19&24.64&24.69&24.39&23.86&23.54&22.48&21.02&1.19&0.62\\
 n0277&12: 5:22.67&-7:44: 2.01&26.86&25.72&25.42&24.85&25.32&24.83&22.85&2.71&0.19\\
 n0278&12: 5:22.67&-7:45:21.51&26.64&26.40&25.92&24.49&24.58&22.95&22.35&0.55&-\\
 n0282&12: 5:22.85&-7:44:52.18&27.00&26.62&26.07&25.16&24.06&23.12&21.49&0.83&0.33\\
 n0283&12: 5:23.00&-7:44:55.62&25.25&25.05&24.80&24.37&24.23&22.65&22.37&1.91&0.34\\
 n0284&12: 5:22.97&-7:45:13.00&25.68&25.44&25.31&24.82&24.48&23.32&21.63&1.22&0.26\\
 n0285&12: 5:22.95&-7:44:17.11&27.04&25.86&25.58&25.24&25.23&24.10&23.09&2.76&0.19\\
 n0288&12: 5:26.02&-7:44:43.58&25.15&25.35&24.95&24.13&23.69&21.84&19.94&1.19&0.55\\
 n0290&12: 5:25.56&-7:44:39.46&30.20&26.72&25.28&24.27&23.92&22.90&24.30&0.40&-\\
 n0291&12: 5:25.97&-7:43:29.18&27.88&26.23&25.02&24.04&23.70&22.95&22.71&0.36&-\\
 n0292&12: 5:24.79&-7:44:32.42&26.28&25.95&25.20&24.59&24.44&23.70&23.64&0.39&-\\
 n0294&12: 5:25.75&-7:43: 4.60&27.60&26.67&25.81&23.74&22.98&21.31&19.69&0.50&0.30\\
 n0295&12: 5:25.26&-7:43: 9.86&25.76&26.76&26.27&25.42&24.51&23.38&22.90&0.76&0.27\\
 n0296&12: 5:26.15&-7:44:51.19&27.26&26.52&25.84&25.69&25.04&26.16&30.00&0.15&0.43\\
 n0298&12: 5:26.23&-7:44:39.98&27.42&26.99&26.86&25.71&24.81&23.76&23.58&1.03&-\\
 n0299&12: 5:25.76&-7:43:53.22&25.74&25.78&25.58&24.95&24.54&23.16&21.75&0.71&0.46\\
 n0300&12: 5:26.46&-7:43: 8.26&26.23&26.03&25.49&24.84&24.80&23.88&22.32&0.45&0.28\\
 n0301&12: 5:26.19&-7:44:47.55&24.85&24.48&24.18&23.67&23.34&21.93&20.77&1.25&0.49\\
 n0302&12: 5:26.09&-7:44:41.30&27.93&27.91&26.47&25.20&25.02&24.15&21.91&4.04&1.01\\
 n0303&12: 5:26.57&-7:44:57.12&30.20&25.61&25.59&25.81&24.99&30.00&23.79&2.90&0.55\\
 n0304&12: 5:26.37&-7:43: 3.26&25.20&25.28&25.00&23.82&23.17&21.76&19.93&0.71&-\\
 n0306&12: 5:26.63&-7:44:53.47&26.29&25.11&24.92&24.80&24.91&24.65&22.41&2.87&0.27\\
 n0307&12: 5:26.30&-7:43:25.26&25.50&25.34&24.58&24.00&23.82&22.90&21.61&0.38&0.69\\
 n0308&12: 5:26.29&-7:43:21.21&25.63&26.05&25.64&25.31&25.14&24.93&22.63&0.41&0.40\\
 n0309&12: 5:25.31&-7:43:30.96&27.49&25.64&25.14&24.81&24.60&23.37&21.92&2.76&0.19\\
 n0310&12: 5:26.18&-7:45:14.16&26.00&26.36&26.10&25.29&25.14&24.30&30.00&0.60&0.28\\
 n0311&12: 5:26.29&-7:45:12.82&27.35&26.96&26.15&24.99&25.07&30.00&23.23&0.50&0.65\\
 n0312&12: 5:26.18&-7:45:18.97&21.73&21.36&20.42&19.72&19.31&18.41&17.16&0.35&0.60\\
 n0313&12: 5:25.64&-7:44:40.92&30.20&27.55&25.32&24.54&24.63&24.23&30.00&3.93&0.05\\
 n0314&12: 5:26.06&-7:43:30.50&27.09&25.27&24.86&24.02&23.54&22.02&20.01&2.10&0.40\\
 n0315&12: 5:26.57&-7:43:10.10&25.73&25.96&25.61&24.87&24.79&25.03&24.15&0.53&0.19\\
 n0316&12: 5:26.32&-7:44:50.11&25.11&24.91&24.57&24.35&24.09&23.34&21.65&1.67&0.38\\
 n0318&12: 5:26.45&-7:44:49.50&24.94&25.20&25.01&24.55&24.43&24.01&24.54&0.51&0.39\\
 n0320&12: 5:25.74&-7:43:18.05&25.39&25.92&25.75&25.26&24.60&23.28&23.26&1.07&0.26\\
 n0323&12: 5:26.47&-7:43:24.97&23.72&23.67&23.18&22.43&21.88&20.62&19.02&0.74&0.62\\
 n0324&12: 5:23.92&-7:43:44.39&26.41&25.97&25.77&25.22&24.52&23.58&23.14&1.05&0.16\\
 n0325&12: 5:26.65&-7:44:57.25&30.20&26.28&25.43&25.14&24.51&25.36&23.42&0.10&0.28\\
 n0326&12: 5:26.39&-7:44:42.55&24.21&23.69&22.42&21.07&20.21&18.97&17.39&0.61&0.68\\
 n0327&12: 5:25.81&-7:44:32.93&27.67&26.25&25.94&25.58&25.10&24.38&23.31&2.39&0.30\\
 n0331&12: 5:26.82&-7:43:41.14&23.99&23.64&22.86&21.95&21.52&20.55&19.39&0.47&-\\
 n0332&12: 5:26.72&-7:44:36.02&27.63&26.54&24.92&23.50&22.73&21.44&20.32&0.57&0.00\\
 n0333&12: 5:23.09&-7:45: 0.90&26.14&26.31&25.17&24.43&24.12&23.33&25.05&0.40&0.21\\
 n0335&12: 5:23.08&-7:43:38.82&27.09&26.46&25.89&25.07&24.70&23.55&25.45&0.46&0.30\\
 n0337&12: 5:24.64&-7:44:38.70&24.33&22.96&21.48&20.18&19.64&18.52&17.20&0.49&0.33\\
 n0338&12: 5:26.03&-7:43:20.93&26.65&26.89&26.15&26.00&25.19&24.28&30.00&0.27&-\\
 n0339&12: 5:26.93&-7:43:13.72&26.17&25.99&25.95&25.03&24.32&25.15&23.94&0.77&-\\
 n0344&12: 5:26.28&-7:43: 5.23&24.18&24.28&23.91&23.08&22.74&21.96&20.96&0.57&0.35\\
 n0346&12: 5:26.88&-7:43:39.56&26.65&26.49&25.66&24.61&23.62&21.75&19.89&1.07&-\\
 n0347&12: 5:23.23&-7:45:20.78&24.21&23.96&23.32&22.85&22.77&22.28&21.46&0.16&-\\
 n0348&12: 5:26.73&-7:44:42.74&26.67&26.72&25.58&24.30&24.21&23.58&21.83&0.50&-\\
 n0349&12: 5:27.03&-7:45: 4.82&26.34&25.72&24.90&24.43&24.66&24.37&21.97&0.17&-\\
 n0351&12: 5:25.17&-7:44:38.91&23.94&23.88&23.07&22.78&22.59&22.88&20.77&0.29&-\\
 n0352&12: 5:25.06&-7:45: 1.51&25.75&25.63&25.34&25.17&24.50&24.04&23.57&0.96&0.17\\
 n0353&12: 5:23.17&-7:44:40.30&25.66&25.29&25.02&24.61&24.39&22.82&22.36&1.38&0.35\\
 n0355&12: 5:25.82&-7:45: 4.83&25.02&24.40&24.12&23.62&23.53&22.27&20.93&2.17&0.37\\
 n0357&12: 5:23.31&-7:44:15.29&25.97&26.14&25.60&25.08&24.36&23.05&21.86&0.77&0.17\\
 n0358&12: 5:24.89&-7:44:37.04&20.79&20.41&19.55&19.03&18.69&17.86&16.78&0.22&0.93\\
 n0359&12: 5:23.40&-7:43:19.98&26.96&26.35&26.09&24.94&25.27&23.53&22.47&1.90&0.27\\
 n0361&12: 5:23.30&-7:43:44.39&25.88&25.90&25.48&25.25&25.05&24.32&22.45&0.27&0.30\\
 n0362&12: 5:23.30&-7:44:26.59&25.86&25.89&25.92&25.59&25.35&30.00&30.00&0.81&0.43\\
 n0364&12: 5:23.35&-7:43:32.78&28.03&27.07&27.02&26.22&25.29&30.00&24.23&1.00&-\\
 n0368&12: 5:23.16&-7:45:15.03&30.20&26.30&25.70&24.50&23.65&21.53&19.80&1.25&0.44\\
 n0373&12: 5:23.54&-7:44:37.57&23.77&23.68&23.25&22.55&22.13&20.99&19.65&0.56&0.32\\
 n0374&12: 5:23.37&-7:44:55.94&28.51&26.54&26.36&25.65&25.06&30.00&23.41&1.15&0.43\\
 n0375&12: 5:23.18&-7:43: 3.38&25.88&25.76&25.67&24.99&24.13&23.25&22.26&0.85&-\\
 n0376&12: 5:23.62&-7:44:14.04&24.16&24.00&23.43&22.55&21.94&21.12&19.86&0.62&0.44\\
 n0377&12: 5:23.38&-7:44:36.28&24.61&24.21&23.92&23.40&23.26&21.54&20.20&2.05&0.76\\
 n0378&12: 5:23.46&-7:43:49.88&25.05&24.85&23.80&23.30&23.18&22.53&21.59&0.34&0.59\\
 n0379&12: 5:23.64&-7:43:10.55&25.37&25.56&25.39&25.02&24.87&24.43&22.52&0.48&0.83\\
 n0380&12: 5:23.78&-7:45: 2.31&28.44&26.77&27.12&26.08&25.31&25.91&30.00&1.10&-\\
 n0381&12: 5:23.78&-7:44:56.31&29.08&26.27&25.62&25.36&25.30&24.34&22.84&2.88&0.50\\
 n0382&12: 5:23.75&-7:43:54.50&25.27&25.32&25.00&24.25&23.98&23.99&22.27&0.58&0.40\\
 n0384&12: 5:23.74&-7:43:59.75&27.39&25.85&25.36&25.11&24.81&23.33&21.93&2.71&0.35\\
 n0385&12: 5:23.73&-7:43:24.27&25.65&25.78&25.42&24.90&24.66&23.08&21.98&0.46&0.15\\
 n0389&12: 5:25.93&-7:45: 3.63&24.08&24.05&23.70&22.81&22.50&21.95&21.80&0.57&0.70\\
 n0390&12: 5:23.90&-7:43:23.83&27.17&26.82&25.99&25.27&24.76&23.85&22.94&0.36&0.34\\
 n0391&12: 5:23.73&-7:43:48.19&29.00&26.90&26.28&26.22&25.10&26.79&23.49&0.94&-\\
 n0393&12: 5:23.65&-7:45: 4.21&24.85&24.68&24.35&23.88&23.13&22.43&21.34&0.82&0.31\\
 n0394&12: 5:24.02&-7:44:42.80&26.47&25.11&24.53&23.61&22.72&20.81&19.50&1.19&0.22\\
 n0395&12: 5:24.08&-7:44:19.75&26.14&26.03&25.33&24.83&24.97&24.77&23.43&0.36&0.17\\
 n0396&12: 5:24.10&-7:44:52.29&24.55&24.37&24.23&23.74&23.17&23.71&22.10&0.77&0.33\\
 n0398&12: 5:24.10&-7:43: 5.24&26.03&26.31&26.23&24.55&24.22&23.64&21.68&0.64&0.34\\
 n0399&12: 5:24.05&-7:45:11.79&27.78&26.34&26.17&25.45&24.65&23.44&23.56&1.06&0.27\\
 n0406&12: 5:24.33&-7:44:48.35&25.45&25.58&25.38&25.09&24.22&23.30&22.64&0.96&0.37\\
 n0407&12: 5:24.25&-7:45:19.68&25.71&25.18&24.75&24.38&24.35&22.70&22.24&2.13&-\\
 n0408&12: 5:24.27&-7:44:58.85&28.29&30.05&26.45&25.21&24.23&23.28&30.00&0.73&-\\
 n0409&12: 5:24.24&-7:43:58.22&25.40&25.00&24.67&24.37&24.32&30.00&21.76&2.07&0.24\\
 n0411&12: 5:24.23&-7:43: 6.20&23.65&23.48&22.84&21.95&21.15&20.12&18.80&0.72&0.29\\
 n0412&12: 5:24.13&-7:45: 2.49&25.75&25.57&25.41&25.23&24.47&24.58&22.02&0.97&0.27\\
 n0415&12: 5:23.95&-7:43:29.92&26.00&25.71&25.50&25.15&24.70&24.63&22.95&1.19&0.44\\
 n0416&12: 5:24.30&-7:43:23.21&30.20&26.82&26.08&24.97&24.77&23.77&22.97&0.52&0.42\\
 n0417&12: 5:23.68&-7:45:14.35&30.20&27.02&25.42&24.34&23.50&22.37&21.97&0.61&-\\
 n0418&12: 5:24.12&-7:43:32.48&25.19&25.02&24.67&24.08&23.45&22.60&21.64&0.76&0.38\\
 n0419&12: 5:24.51&-7:44:30.98&30.20&28.35&26.16&24.65&23.55&21.51&19.63&0.98&0.20\\
 n0420&12: 5:24.45&-7:44: 6.37&26.16&25.71&25.50&24.94&25.36&30.00&22.17&2.20&0.12\\
 n0421&12: 5:24.55&-7:44:19.86&29.22&26.91&25.95&26.17&25.24&30.00&30.00&3.11&-\\
 n0423&12: 5:24.20&-7:44:48.93&27.27&26.12&25.89&26.21&25.04&24.38&30.00&2.72&-\\
 n0424&12: 5:24.63&-7:45:14.74&25.64&25.30&24.84&24.12&23.58&22.29&20.86&0.74&0.20\\
 n0425&12: 5:24.54&-7:43:24.63&26.42&26.87&26.65&25.44&25.02&30.00&22.88&0.65&0.34\\
 n0426&12: 5:23.65&-7:43:33.56&27.05&26.68&26.45&26.25&25.10&24.59&21.60&1.02&-\\
 n0428&12: 5:24.35&-7:43:26.51&24.80&24.23&23.35&22.65&22.28&21.43&20.61&0.13&0.50\\
 n0429&12: 5:24.72&-7:44:47.37&26.75&27.10&25.77&25.42&24.98&24.19&24.87&0.31&0.21\\
 n0431&12: 5:23.64&-7:45: 6.09&30.20&26.77&24.88&23.39&22.21&20.63&19.00&0.61&0.32\\
 n0434&12: 5:23.30&-7:44:34.03&24.81&24.87&24.68&24.31&23.94&22.77&22.27&1.14&0.33\\
 n0435&12: 5:24.76&-7:43:26.15&24.96&25.19&24.85&24.16&23.63&22.37&20.67&1.11&0.52\\
 n0436&12: 5:24.83&-7:44: 5.52&25.82&25.26&24.70&24.48&24.50&24.60&23.28&2.61&0.23\\
 n0437&12: 5:24.65&-7:45: 2.15&24.75&23.36&21.62&20.18&19.45&18.11&16.68&0.56&0.91\\
 n0439&12: 5:23.53&-7:44: 3.27&25.79&25.13&24.83&24.44&24.36&22.59&21.39&2.13&0.19\\
 n0443&12: 5:24.86&-7:44:54.61&25.29&25.63&25.08&24.84&23.96&23.17&20.91&0.97&0.34\\
 n0444&12: 5:24.98&-7:45: 4.85&30.20&25.65&24.77&24.52&24.42&23.46&22.81&3.29&0.16\\
 n0445&12: 5:23.55&-7:44:32.34&28.39&26.17&25.62&24.61&24.09&23.40&21.97&0.58&0.18\\
 n0447&12: 5:24.64&-7:45: 5.45&24.82&24.59&24.25&23.78&23.25&22.14&21.40&0.80&0.34\\
 n0452&12: 5:24.87&-7:43:32.58&30.20&28.25&26.76&26.18&24.73&23.88&23.52&0.90&-\\
 n0454&12: 5:25.12&-7:44:32.69&26.18&26.06&25.41&25.11&24.57&22.74&21.61&1.59&0.22\\
 n0456&12: 5:23.48&-7:43:54.44&25.68&24.83&24.11&23.69&23.64&22.49&22.07&0.10&0.37\\
 n0457&12: 5:23.37&-7:45: 8.62&27.54&26.30&25.77&24.97&25.19&23.15&20.71&2.59&0.20\\
 n0458&12: 5:24.66&-7:43:57.92&24.36&23.99&23.69&23.12&22.80&21.50&20.06&1.24&0.73\\
 n0459&12: 5:24.69&-7:44:15.98&30.20&26.51&25.65&25.54&24.76&30.00&30.00&0.19&0.46\\
 n0462&12: 5:24.96&-7:43:12.38&24.78&24.75&24.44&24.15&24.12&22.55&21.65&1.95&0.18\\
 n0463&12: 5:23.40&-7:43:52.71&26.58&26.33&25.24&24.66&24.23&23.38&22.73&0.29&0.60\\
 n0464&12: 5:25.22&-7:45:11.01&30.20&27.62&25.85&24.54&23.25&22.11&21.57&4.75&-\\
 n0465&12: 5:25.23&-7:45: 7.16&26.01&25.29&24.35&23.38&23.00&21.99&21.03&0.44&0.16\\
 n0466&12: 5:24.85&-7:44:41.91&25.36&25.79&25.02&24.36&24.06&22.62&22.17&0.40&0.89\\
 n0467&12: 5:25.21&-7:43: 7.69&22.97&22.89&22.33&21.61&20.90&20.01&18.68&0.75&0.56\\
 n0468&12: 5:25.23&-7:45: 2.36&25.12&24.23&23.76&23.43&23.23&22.27&20.85&2.48&0.42\\
 n0469&12: 5:24.85&-7:45:12.24&26.32&25.84&25.65&25.14&24.65&25.56&21.89&1.16&0.39\\
 n0470&12: 5:23.45&-7:44:46.19&25.51&24.36&22.97&21.59&20.93&19.55&17.86&0.44&0.60\\
 n0471&12: 5:25.25&-7:45:13.43&26.02&26.03&26.16&25.55&25.14&24.19&30.00&0.77&0.15\\
 n0472&12: 5:24.79&-7:44:24.04&25.66&25.28&24.33&23.11&22.46&21.38&19.71&0.62&0.48\\
 n0474&12: 5:25.34&-7:43:50.74&25.13&24.64&24.33&23.97&24.00&23.52&21.87&2.46&0.35\\
 n0475&12: 5:25.42&-7:43:49.76&26.88&26.66&26.08&25.20&25.08&30.00&22.43&0.50&0.08\\
 n0476&12: 5:25.40&-7:43:20.57&25.42&25.43&25.30&24.89&24.56&25.12&23.06&0.78&0.38\\
 n0477&12: 5:25.29&-7:43:59.43&25.46&25.22&24.68&23.90&23.31&23.02&21.43&0.64&0.27\\
 n0478&12: 5:25.04&-7:44:15.27&26.45&26.02&25.23&24.81&24.33&24.06&23.91&0.18&0.23\\
 n0480&12: 5:25.47&-7:43:22.37&24.76&24.65&24.39&23.72&23.31&22.09&20.89&0.69&0.24\\
 n0481&12: 5:25.33&-7:43:13.43&24.93&25.10&24.83&24.32&24.83&23.00&22.38&0.46&0.19\\
 n0482&12: 5:25.36&-7:44:15.83&27.68&26.25&25.28&24.75&24.62&25.69&22.43&2.83&0.21\\
 n0483&12: 5:25.55&-7:45: 1.90&30.20&26.90&26.48&26.13&25.32&30.00&30.00&0.94&-\\
 n0484&12: 5:25.60&-7:44:13.25&28.18&30.05&26.41&25.03&24.23&22.69&22.45&0.59&0.08\\
 n0486&12: 5:25.56&-7:43:15.60&26.11&26.19&25.60&25.41&24.91&24.34&22.33&0.27&0.15\\
 n0487&12: 5:25.56&-7:44:56.55&30.20&27.29&25.95&24.80&24.46&23.09&22.19&0.42&0.31\\
 n0488&12: 5:24.74&-7:43:49.76&23.08&22.40&21.34&20.14&19.63&18.32&16.85&0.44&1.16\\
 n0492&12: 5:25.48&-7:44:31.84&25.70&24.61&22.66&21.25&20.28&19.02&17.52&0.65&0.27\\
 n0495&12: 5:25.62&-7:44: 7.17&26.54&25.82&26.10&25.13&25.09&24.73&30.00&2.25&0.22\\
 n0496&12: 5:25.73&-7:44: 0.88&30.20&30.05&26.88&25.74&24.69&23.69&21.81&4.62&0.48\\
 n0498&12: 5:25.79&-7:43:31.34&26.37&26.18&25.51&25.07&24.87&23.61&22.70&0.35&0.35\\
 n0500&12: 5:25.84&-7:44:35.43&27.60&26.02&25.90&25.57&24.98&23.96&23.11&2.60&0.20\\
 n0502&12: 5:25.71&-7:43:20.38&25.70&25.48&25.56&25.28&24.53&25.72&22.53&1.04&0.13\\
 n0503&12: 5:25.62&-7:44:49.39&30.20&26.71&25.77&25.44&24.96&28.73&22.78&0.24&0.15\\
 n0504&12: 5:25.73&-7:43: 3.09&25.80&26.28&25.40&24.18&24.16&22.97&21.94&0.54&-\\
 n0505&12: 5:25.72&-7:44:17.57&26.86&26.06&25.90&25.07&25.08&25.34&22.20&2.23&0.51\\
 n0506&12: 5:25.91&-7:43:25.71&28.09&25.99&25.80&25.48&25.26&25.08&24.56&2.68&0.20\\
 n0507&12: 5:25.94&-7:43:47.69&24.04&23.84&23.27&22.36&22.21&21.51&20.51&0.50&0.52\\
 n0508&12: 5:26.75&-7:44: 1.19&25.04&24.46&24.23&23.79&23.72&22.31&21.32&2.08&0.52\\
 n0510&12: 5:26.67&-7:43:50.50&22.45&21.93&20.92&20.30&20.06&19.22&18.16&0.22&-\\
 n0511&12: 5:27.05&-7:44:51.60&25.02&24.67&24.60&24.41&23.70&23.02&23.30&0.96&-\\
 n0514&12: 5:26.70&-7:44:14.64&25.69&25.79&24.82&24.06&24.07&23.40&22.32&0.40&0.53\\
 n0515&12: 5:27.08&-7:43:28.22&30.20&26.16&25.66&25.03&25.06&23.47&21.65&2.24&-\\
 n0516&12: 5:27.06&-7:43:22.42&25.56&25.62&25.48&24.83&24.06&23.06&21.99&0.82&-\\
 n0517&12: 5:27.13&-7:44:49.29&26.11&25.99&25.66&24.97&24.70&23.35&21.96&0.55&-\\
 q0002&12: 5:22.22&-7:43:33.91&20.63&20.05&18.69&17.79&17.28&16.15&14.96&0.40&-\\
 q0003&12: 5:19.57&-7:43:33.86&22.02&21.22&20.12&19.30&18.82&17.82&16.68&0.30&-\\
 q0006&12: 5:24.11&-7:43:33.61&24.98&25.17&24.74&23.97&23.46&22.59&21.68&0.70&-\\
 q0009&12: 5:25.24&-7:43:36.85&30.00&27.36&24.74&23.53&22.90&22.29&21.75&4.60&-\\
 q0012&12: 5:20.77&-7:43:37.12&26.28&25.80&25.82&24.29&23.85&23.52&24.29&0.10&-\\
 q0013&12: 5:20.87&-7:43:37.93&25.84&25.05&24.38&23.49&23.14&22.64&22.10&0.10&-\\
 q0019&12: 5:22.63&-7:43:31.33&22.25&22.04&21.03&20.35&19.91&19.07&17.87&0.35&-\\
 q0031&12: 5:26.20&-7:41:24.19&26.47&25.38&24.80&24.55&24.05&23.40&30.00&2.70&-\\
 q0035&12: 5:21.79&-7:41:34.02&23.34&23.56&23.04&22.47&21.92&20.60&19.04&1.10&-\\
 q0039&12: 5:19.10&-7:41:39.01&24.33&24.73&24.69&23.93&23.27&23.01&30.00&0.65&-\\
 q0040&12: 5:22.21&-7:41:34.41&26.48&26.14&25.28&24.27&23.96&24.43&22.52&0.10&-\\
 q0041&12: 5:24.22&-7:41:33.40&25.76&25.68&25.13&24.30&23.36&22.23&20.77&0.80&-\\
 q0042&12: 5:23.68&-7:41:37.43&21.35&21.09&20.14&19.50&19.12&18.38&17.35&0.40&-\\
 q0043&12: 5:23.93&-7:41:39.52&24.94&24.51&23.72&22.67&21.99&21.12&19.51&0.60&-\\
 q0046&12: 5:24.43&-7:41:34.46&25.31&25.05&24.74&24.34&23.96&22.87&22.33&0.10&-\\
 q0048&12: 5:26.97&-7:41:34.84&24.56&24.72&24.78&23.85&23.42&23.51&22.35&0.65&-\\
 q0052&12: 5:18.93&-7:41:42.94&22.82&22.92&22.45&21.76&21.04&20.29&19.28&0.75&-\\
 q0053&12: 5:19.05&-7:41:44.68&25.84&26.19&25.02&24.16&23.71&22.15&20.52&0.70&-\\
 q0061&12: 5:20.77&-7:41:46.12&23.84&23.79&23.32&22.56&22.11&21.71&20.74&0.50&-\\
 q0063&12: 5:21.32&-7:41:45.64&24.48&24.72&24.31&23.53&23.15&22.57&21.50&0.60&-\\
 q0065&12: 5:23.54&-7:41:45.11&25.53&24.86&24.00&23.10&22.06&20.64&18.88&0.75&-\\
 q0066&12: 5:18.98&-7:41:50.75&24.89&25.10&24.77&23.85&23.08&21.51&20.10&1.05&-\\
 q0068&12: 5:18.64&-7:41:52.01&24.10&24.03&23.15&22.56&22.33&21.94&20.79&0.40&-\\
 q0070&12: 5:23.16&-7:41:47.87&24.34&24.80&24.06&23.32&22.59&20.87&19.12&1.05&-\\
 q0071&12: 5:23.28&-7:41:50.21&24.56&24.68&23.93&22.80&22.15&21.05&19.72&0.70&-\\
 q0076&12: 5:22.41&-7:41:48.65&24.77&24.98&24.16&23.38&23.18&22.55&21.41&0.45&-\\
 q0078&12: 5:22.39&-7:41:51.56&25.37&26.21&24.99&23.43&22.30&20.63&18.95&0.80&-\\
 q0079&12: 5:21.71&-7:41:49.79&24.80&25.11&24.63&24.02&23.10&21.95&20.99&0.85&-\\
 q0083&12: 5:18.55&-7:41:54.36&24.86&24.80&24.27&23.72&23.51&22.33&21.02&0.40&-\\
 q0094&12: 5:21.77&-7:41:54.21&25.86&25.40&24.15&22.90&22.12&20.94&19.17&0.65&-\\
 q0096&12: 5:22.41&-7:41:54.16&25.44&25.57&24.70&23.55&22.90&21.26&19.56&0.70&-\\
 q0102&12: 5:22.69&-7:41:55.19&25.45&25.61&24.77&23.31&22.49&21.34&19.83&0.75&-\\
 q0105&12: 5:18.45&-7:42: 1.03&25.92&25.28&25.14&24.40&24.41&23.57&22.37&1.55&-\\
 q0115&12: 5:23.01&-7:41:59.92&23.05&23.29&23.03&22.66&22.38&21.52&20.83&0.10&-\\
 q0116&12: 5:23.00&-7:42: 1.97&24.52&25.12&24.56&24.08&24.01&22.63&21.72&0.40&-\\
 q0118&12: 5:26.88&-7:41:59.58&24.50&24.61&24.27&24.08&23.77&22.43&21.57&1.75&-\\
 q0119&12: 5:20.54&-7:42: 2.21&30.00&26.01&25.41&24.01&23.37&21.31&19.40&1.05&-\\
 q0121&12: 5:24.30&-7:42: 0.62&23.69&23.98&23.61&23.30&22.93&22.31&21.07&0.30&-\\
 q0122&12: 5:19.92&-7:42: 3.65&24.02&24.13&23.77&23.24&22.90&21.65&20.64&1.60&-\\
 q0130&12: 5:19.01&-7:42: 5.86&24.04&24.18&23.74&23.17&22.45&21.60&20.50&0.80&-\\
 q0131&12: 5:21.74&-7:42: 5.49&25.05&25.02&24.41&23.90&23.30&22.55&21.60&0.15&-\\
 q0132&12: 5:22.49&-7:42: 5.10&23.87&23.74&22.92&21.72&21.18&20.11&18.59&0.65&-\\
 q0134&12: 5:25.55&-7:42: 4.49&25.15&24.74&24.48&24.00&23.48&22.60&21.91&0.10&-\\
 q0137&12: 5:22.70&-7:42: 5.20&24.67&25.07&24.83&24.36&23.88&23.31&22.12&0.80&-\\
 q0138&12: 5:25.29&-7:42: 5.42&24.80&25.16&24.14&23.00&22.29&21.03&19.29&0.65&-\\
 q0139&12: 5:23.87&-7:42: 4.76&25.69&25.36&24.91&24.34&23.95&22.94&21.66&1.50&-\\
 q0140&12: 5:19.90&-7:42: 9.24&23.77&24.02&23.54&23.03&22.43&21.67&20.16&0.80&-\\
 q0150&12: 5:26.70&-7:42: 9.68&24.84&25.30&24.67&23.72&23.20&22.70&21.70&0.60&-\\
 q0151&12: 5:23.31&-7:42: 9.72&26.49&26.82&25.51&24.02&22.99&21.49&20.21&0.75&-\\
 q0152&12: 5:26.58&-7:42:10.88&23.31&23.56&23.08&22.53&21.80&20.96&19.74&0.80&-\\
 q0154&12: 5:22.75&-7:42:10.76&25.50&25.70&25.14&24.27&23.57&22.45&20.92&0.75&-\\
 q0159&12: 5:20.93&-7:42:19.22&25.74&25.02&25.02&24.17&23.60&22.24&20.99&1.15&-\\
 q0163&12: 5:24.59&-7:42:12.95&25.14&25.14&24.75&24.22&23.46&22.49&21.40&0.85&-\\
 q0164&12: 5:24.42&-7:42:13.56&23.45&22.99&21.89&21.28&20.97&20.28&19.47&0.15&-\\
 q0167&12: 5:19.51&-7:42:16.70&23.13&23.42&22.96&22.44&21.67&20.99&19.84&0.80&-\\
 q0168&12: 5:26.66&-7:42:15.48&24.28&24.23&23.97&23.31&23.02&21.41&20.13&1.25&-\\
 q0170&12: 5:20.40&-7:42:16.25&24.45&24.30&23.99&23.72&23.71&23.42&20.88&2.60&-\\
 q0173&12: 5:25.32&-7:42:16.22&24.92&25.54&24.84&23.83&23.35&22.95&21.49&0.65&-\\
 q0176&12: 5:22.59&-7:42:17.27&24.48&24.30&23.74&23.34&23.14&22.54&21.01&1.25&-\\
 q0177&12: 5:22.50&-7:42:18.18&25.10&24.97&24.57&24.19&24.33&23.81&21.77&1.40&-\\
 q0180&12: 5:22.02&-7:42:18.80&25.28&25.43&24.91&23.84&23.34&21.88&20.18&0.75&-\\
 q0190&12: 5:18.73&-7:42:25.52&25.02&25.14&24.58&23.76&23.27&22.30&21.97&0.50&-\\
 q0191&12: 5:22.94&-7:42:23.71&25.57&25.16&24.58&23.98&23.69&23.33&23.32&2.65&-\\
 q0195&12: 5:21.70&-7:42:24.38&24.83&24.66&24.18&23.80&23.45&22.31&22.11&0.10&-\\
 q0196&12: 5:19.30&-7:42:26.69&24.03&24.33&24.05&23.43&23.32&22.63&21.28&0.60&-\\
 q0201&12: 5:25.22&-7:42:25.05&23.18&23.41&22.94&22.10&21.70&21.03&20.01&0.55&-\\
 q0205&12: 5:20.81&-7:42:27.96&30.00&25.72&24.36&23.65&23.50&22.95&21.00&3.65&-\\
 q0208&12: 5:23.93&-7:42:27.68&25.69&25.71&25.06&24.18&23.74&22.96&22.36&0.50&-\\
 q0218&12: 5:25.34&-7:42:29.35&25.41&26.11&25.26&24.33&24.15&23.44&24.31&0.55&-\\
 q0222&12: 5:25.01&-7:42:30.51&24.99&24.65&24.14&23.90&23.59&22.55&21.30&1.85&-\\
 q0227&12: 5:24.77&-7:42:32.13&24.97&24.74&24.31&24.08&23.80&23.09&21.89&0.15&-\\
 q0228&12: 5:26.71&-7:42:34.43&24.90&24.38&24.10&23.58&23.31&22.05&20.92&1.90&-\\
 q0229&12: 5:20.09&-7:42:35.66&25.01&25.10&24.91&23.97&23.39&22.74&21.46&0.75&-\\
 q0232&12: 5:26.67&-7:42:36.78&25.22&25.44&24.67&23.85&23.68&23.31&22.85&0.45&-\\
 q0233&12: 5:19.00&-7:42:38.69&24.95&25.06&24.29&23.31&23.10&22.27&21.28&0.50&-\\
 q0250&12: 5:26.48&-7:42:42.83&22.81&22.65&21.93&20.99&20.68&19.94&18.58&0.50&-\\
 q0253&12: 5:24.84&-7:42:42.18&24.94&24.84&24.26&23.87&23.87&23.05&21.98&0.25&-\\
 q0255&12: 5:18.43&-7:42:44.09&24.54&24.92&24.63&23.82&23.45&21.96&20.66&1.20&-\\
 q0256&12: 5:18.39&-7:42:44.50&24.71&24.56&24.53&23.75&23.98&22.30&21.10&2.30&-\\
 q0264&12: 5:18.77&-7:42:47.69&24.41&24.55&24.10&23.15&22.67&22.20&21.12&0.55&-\\
 q0271&12: 5:26.15&-7:42:50.17&25.34&24.66&24.25&23.77&23.52&23.36&22.99&2.60&-\\
 q0276&12: 5:22.93&-7:42:50.40&25.07&24.76&24.37&24.11&23.67&22.33&21.22&1.75&-\\
 q0277&12: 5:23.74&-7:42:50.02&25.86&25.50&25.46&24.02&23.59&23.21&21.46&0.70&-\\
 q0278&12: 5:18.74&-7:42:51.74&24.86&25.08&24.78&24.15&24.29&22.81&21.78&0.50&-\\
 q0281&12: 5:21.10&-7:42:52.80&24.72&24.73&23.90&23.07&22.69&21.89&21.30&0.45&-\\
 q0282&12: 5:24.17&-7:42:53.00&24.98&24.92&24.32&23.73&23.70&23.96&22.70&2.00&-\\
 q0288&12: 5:26.91&-7:42:55.09&24.80&25.05&24.11&23.54&23.05&22.58&21.27&0.40&-\\
 q0289&12: 5:26.89&-7:42:56.64&24.35&24.47&23.91&23.38&22.60&21.47&20.09&0.85&-\\
 q0290&12: 5:19.33&-7:42:55.10&25.88&25.97&25.09&24.08&23.55&22.12&20.90&0.75&-\\
 q0291&12: 5:19.66&-7:42:54.64&24.62&25.12&24.76&24.29&23.46&22.77&21.94&0.85&-\\
 q0292&12: 5:23.88&-7:42:54.31&24.06&24.26&24.08&23.52&23.25&22.63&21.53&0.75&-\\
 q0297&12: 5:26.72&-7:42:58.00&30.00&30.00&25.61&24.33&23.86&22.70&22.41&4.50&-\\
 q0304&12: 5:24.01&-7:42:58.36&24.88&24.90&24.75&23.66&23.43&22.87&21.87&0.60&-\\
 q0307&12: 5:21.88&-7:42:58.32&23.48&23.76&23.07&22.43&22.20&21.82&20.51&0.45&-\\
 q0310&12: 5:23.01&-7:42:59.39&26.26&25.14&24.90&24.25&24.22&22.95&23.29&2.30&-\\
 q0312&12: 5:22.45&-7:42:59.72&25.78&25.20&24.59&24.36&24.22&23.06&22.03&2.60&-\\
 q0317&12: 5:25.90&-7:43: 2.22&30.00&26.51&25.15&23.84&22.85&20.86&19.00&1.05&-\\
 q0330&12: 5:26.38&-7:43: 5.92&25.48&25.70&25.31&24.10&23.21&21.86&20.10&0.80&-\\
 q0331&12: 5:22.68&-7:43: 5.13&24.34&24.94&24.72&24.24&23.90&22.67&21.21&1.20&-\\
 q0334&12: 5:24.24&-7:43: 7.01&23.38&23.40&22.79&21.91&21.15&20.10&18.80&0.75&-\\
 q0337&12: 5:26.28&-7:43: 7.79&24.14&24.33&24.13&23.37&22.86&22.07&21.23&0.70&-\\
 q0338&12: 5:18.36&-7:43: 9.16&25.37&25.06&24.05&22.70&22.11&20.88&19.48&0.45&-\\
 q0340&12: 5:25.22&-7:43: 9.25&22.79&22.95&22.32&21.57&20.93&19.98&18.66&0.75&-\\
 q0350&12: 5:22.23&-7:43:11.09&25.58&25.15&25.04&24.42&23.87&23.83&22.40&0.10&-\\
 q0354&12: 5:18.50&-7:43:13.84&25.14&24.92&24.65&24.01&23.01&22.28&20.82&0.90&-\\
 q0361&12: 5:24.96&-7:43:13.89&24.60&24.74&24.54&24.31&23.92&22.62&21.86&1.65&-\\
 q0366&12: 5:22.22&-7:43:16.43&21.99&21.62&20.95&20.41&20.05&19.46&18.55&0.15&-\\
 q0379&12: 5:21.73&-7:43:19.74&25.60&26.33&25.18&24.06&23.72&24.23&22.39&0.55&-\\
 q0383&12: 5:19.02&-7:43:24.61&23.95&22.95&21.68&20.84&20.41&19.50&18.51&0.30&-\\
 q0389&12: 5:25.45&-7:43:24.61&24.36&24.78&24.46&23.84&23.41&22.05&21.01&0.85&-\\
 q0394&12: 5:26.39&-7:43:28.31&23.58&23.78&23.18&22.54&21.85&20.65&19.06&0.80&-\\
 q0395&12: 5:26.24&-7:43:28.44&25.68&25.50&24.72&24.14&24.21&23.00&21.71&0.35&-\\
 q0397&12: 5:24.34&-7:43:27.85&24.61&24.28&23.35&22.72&22.34&21.49&20.64&0.20&-\\
 q0398&12: 5:24.75&-7:43:27.77&24.68&25.04&24.73&24.04&23.68&22.39&20.83&1.15&-\\
 q0400&12: 5:19.10&-7:43:29.68&24.54&24.88&24.57&23.56&23.11&22.67&21.39&0.65&-\\
 q0406&12: 5:27.01&-7:43:32.46&30.00&25.22&24.28&23.89&23.55&22.39&20.74&2.25&-\\
 q0420&12: 5:19.57&-7:41:32.50&24.87&24.88&24.72&24.23&23.65&23.47&22.15&0.80&-\\
 q0431&12: 5:23.01&-7:41:27.95&26.25&25.28&24.89&24.36&24.55&23.32&22.28&2.20&-\\
 q0436&12: 5:24.06&-7:41:28.55&30.00&25.86&24.53&24.52&24.61&24.29&22.71&3.05&-\\
 q0449&12: 5:23.33&-7:42:15.71&25.78&25.29&24.26&23.24&22.35&20.39&18.60&1.05&-\\


\hline
\end{tabular}

\bigskip
\noindent
\end{table}
\end{document}
